Efficient Offline Monitoring of Linear Temporal Logic with Bit Vectors

A bitmap is a data structure designed to compactly represent sets of integers; it provides very fast operations for querying and manipulating such sets, exploiting bit-level parallelism. In this paper, we describe a technique for the offline verification of arbitrary expressions of Linear Temporal Logic using bitmap manipulation. An event trace is first preprocessed and transformed into a set of bitmaps. The LTL expression is then evaluated through a recursive procedure manipulating these bitmaps. Experimental results show that, for complex LTL formulas containing almost 20 operators, event traces can be evaluated at a throughput of millions of events per second.

==> plot/basic.csv <==
1,500000000,270833275,62500000,5625,51612930,10574,51612937,9213,50000088,13602,50000784,13290,56268282,23038
5,500000000,270812050,62500000,2380,50741279,4509,50784978,3952,49982093,4768,49282806,4755,56268298,12465
50,500000000,270757244,62500000,1460,22278304,2622,22525295,2770,33383330,1983,22123040,1482,56268432,9310
500,500000000,271067549,62500000,1140,2399224,2061,2446449,2161,4857419,416,2363698,245,56269480,6819
5000,500000000,270984499,62500000,1076,240170,1927,244922,2034,473636,63,223924,52,56015008,6810
50000,500000000,271974999,62500000,1028,24302,1834,24782,2002,45215,9,20195,8,42402370,7412
500000,500000000,278049999,62500000,1209,2525,2210,2595,2351,4273,2,1944,2,30464375,8397
5000000,500000000,286999999,62500000,826,259,2018,259,2135,341,1,1047,1,30790597,6258


==> plot/data.csv <==
1,50000000,24999906,6250000,10577,6451615,20452,6451615,15621,6250008,24788,6250192,24576,6252030,32290
5,50000000,24998473,6250000,4502,6450038,6768,6450195,5326,6250007,8482,6248928,8365,6252030,18763
50,50000000,24996225,6250000,2750,3548725,1820,3581009,1897,5094481,3349,3500474,2359,6252030,15217
500,50000000,24999916,6250000,2283,387073,366,393556,313,775147,574,375054,330,6252030,15750
5000,50000000,24997500,6250000,2221,38765,85,39416,75,75118,94,35054,71,6251022,15300
50000,50000000,25114166,6250000,2475,3885,43,3952,28,7043,19,3018,15,4883381,15707
500000,50000000,24966666,6250000,2498,392,38,401,12,613,6,218,6,3320522,17030
5000000,50000000,24750000,6250000,2095,38,40,38,10,41,2,106,3,3111204,13976


==> plot/p11_ratio.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,100,78125000,78125000,78125000,6510416.6666667,99.967530546079,
32,100,78125000,78125000,62500000,6364562.1181263,99.967530546079,
64,100,78125000,78125000,51062091.503268,6369751.3249083,99.967530546079,


==> plot/p11_speed.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,39188297.155278,27820347.971492,33009645.304836,19188922.632921,19991285.133604,13757540.045892,
32,168300427.48309,152516453.95864,187019745.64578,103915239.37209,79736330.541961,28189121.404941,
64,179352894.75572,164987544.84702,197050716.13202,84019356.720648,73026248.860848,29350971.234303,


==> plot/p15_ratio.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,100,98.876086128494,98.100028778938,100.01258398337,101.07471303062,99.967530546079,
32,100,505.91190029122,520.36646054493,361.01394990249,924.18921693285,99.967530546079,
64,100,812.62352527683,861.57569263655,924.13963930342,1848.2792786068,99.967530546079,


==> plot/p15_speed.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,48002560.136541,30245139.792087,31842032.75124,20263076.354326,20979821.94739,12517909.676178,
32,170628405.45859,181024596.52547,179043705.11841,123837684.17146,97600824.257147,24239485.902046,
64,174331438.9317,196128709.88777,216831250.6097,106728992.78549,92371486.58834,25270554.71067,


==> plot/p23_ratio.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,100,96.897575894895,96.887074416007,99.999872000164,100.00973662793,99.967530546079,
32,100,336.2477024598,324.36825830417,234.36164372992,572.29281599088,99.967530546079,
64,100,595.34657305367,583.65611228401,572.38201988541,1144.7640397708,99.967530546079,


==> plot/p23_speed.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,18126734.879584,11023158.736442,11088741.184045,6406602.2656849,6544498.0785944,4369613.7486704,
32,69026450.935999,66153080.356188,68995664.370833,37479751.558471,29175356.220727,9504504.4112974,
64,73915050.254021,92759898.376997,88903651.425221,30652622.442849,27741511.409197,9975140.271413,


==> plot/p24_ratio.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,100,96.885150773509,96.883373184281,99.999872000164,100.00710834525,99.967530546079,
32,100,275.38204213347,268.1470603943,208.8201404132,445.99466958588,99.967530546079,
64,100,454.2087652786,449.78377850269,445.91874615582,891.83749231165,99.967530546079,


==> plot/p24_speed.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,18088510.70056,11190705.803448,11243302.061676,6334445.2757416,6426751.8323178,4361127.4950144,
32,72144982.556946,68158349.402854,72315717.585549,35589706.166278,28191782.524038,9635423.2130595,
64,77917355.658099,84361156.759814,93074578.444851,29088678.360154,26823730.412516,10106818.180798,


==> plot/states_ratio.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,100,96.874953900439,96.874953900439,99.999872000164,99.996928094369,99.967530546079,
32,100,134.78701917071,133.3371962008,114.28770101957,200.00072874932,99.967530546079,
64,100,206.65534793466,203.26806392548,199.98986803331,399.97973606662,99.967530546079,


==> plot/states_speed.csv <==
,Raw,Concise,WAH,EWAH(64 bit),EWAH(32 bit),Roaring,
1,75929119.323455,69147898.13439,71155807.499822,65634024.678393,65901429.035877,70147215.623188,
32,85698288.700395,79282022.008689,81482326.483386,71413268.585303,72559462.479502,80968746.064019,
64,83924378.539977,77014441.063415,79748066.995465,68294918.706282,70291961.56748,77648995.480828,

